From giant clumps to clouds -- III. The connection between star formation and turbulence in the ISM

Supersonic gas turbulence is a ubiquitous property of the interstellar medium. The level of turbulence, quantified by the gas velocity dispersion ($\sigma_{\rm g}$), is observed to increase with the star formation rate (SFR) of a galaxy, but it is yet not established whether this trend is driven by stellar feedback or gravitational instabilities. In this work we carry out hydrodynamical simulations of entire disc galaxies, with different gas fractions, to understand the origins of the SFR-$\sigma_{\rm g}$ relation. We show that disc galaxies reach the same levels of turbulence regardless of the presence of stellar feedback processes, and argue that this is an outcome of the way disc galaxies regulate their gravitational stability. The simulations match the SFR-$\sigma_{\rm g}$ relation up to SFRs of the order of tens of M$_\odot$ yr$^{-1}$ and $\sigma_{\rm g}\sim 50$ km s$^{-1}$ in neutral hydrogen and molecular gas, but fail to reach the very large values ($>100$ km s$^{-1}$) reported in the literature for rapidly star-forming galaxies. We demonstrate that such high values of $\sigma_{\rm g}$ can be explained by 1) insufficient beam smearing corrections in observations, and 2) stellar feedback being coupled to the ionised gas phase traced by recombination lines. Given that the observed SFR-$\sigma_{\rm g}$ relation is composed of highly heterogeneous data, with $\sigma_{\rm g}$ at high SFRs almost exclusively being derived from H$\alpha$ observations of high redshift galaxies with complex morphologies, we caution against analytical models that attempt to explain the SFR-$\sigma_{\rm g}$ relation without accounting for these effects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> MNRAS files/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
